XAIQA: Explainer-Based Data Augmentation for Extractive Question Answering

Extractive question answering (QA) systems can enable physicians and researchers to query medical records, a foundational capability for designing clinical studies and understanding patient medical history. However, building these systems typically requires expert-annotated QA pairs. Large language models (LLMs), which can perform extractive QA, depend on high quality data in their prompts, specialized for the application domain. We introduce a novel approach, XAIQA, for generating synthetic QA pairs at scale from data naturally available in electronic health records. Our method uses the idea of a classification model explainer to generate questions and answers about medical concepts corresponding to medical codes. In an expert evaluation with two physicians, our method identifies $2.2\times$ more semantic matches and $3.8\times$ more clinical abbreviations than two popular approaches that use sentence transformers to create QA pairs. In an ML evaluation, adding our QA pairs improves performance of GPT-4 as an extractive QA model, including on difficult questions. In both the expert and ML evaluations, we examine trade-offs between our method and sentence transformers for QA pair generation depending on question difficulty.

==> tables/combined_results_or.csv <==
Clinical BERT Embedding Similarity,MPNET Embedding Similarity,Classification Explainer (MSP),Random Selection
30.0,14.0,65.0,5.0
0.15,0.07,0.325,0.025
0.0,0.035,0.0,1.0
0.011,1.0,0.0,0.035
1.0,0.011,0.0,0.0
0.0,0.0,1.0,0.0
128.0,181.0,108.0,6.0
0.64,0.905,0.54,0.03
0.0,0.0,0.0,1.0
0.0,1.0,0.0,0.0
1.0,0.0,0.042,0.0
0.042,0.0,1.0,0.0
12.0,2.0,45.0,2.0
0.06,0.01,0.225,0.01
0.007,1.0,0.0,1.0
0.007,1.0,0.0,1.0
1.0,0.007,0.0,0.007
0.0,0.0,1.0,0.0


==> tables/r1_results.csv <==
Clinical BERT Embedding Similarity,MPNET Embedding Similarity,Classification Explainer (MSP),Random Selection
25.0,14.0,65.0,3.0
0.125,0.07,0.325,0.015
0.0,0.006,0.0,1.0
0.064,1.0,0.0,0.006
1.0,0.064,0.0,0.0
0.0,0.0,1.0,0.0
126.0,178.0,102.0,5.0
0.63,0.89,0.51,0.025
0.0,0.0,0.0,1.0
0.0,1.0,0.0,0.0
1.0,0.0,0.015,0.0
0.015,0.0,1.0,0.0
8.0,1.0,44.0,0.0
0.04,0.005,0.22,0.0
0.004,0.319,0.0,
0.019,1.0,0.0,0.319
1.0,0.019,0.0,0.004
0.0,0.0,1.0,0.0


==> tables/r2_results.csv <==
Clinical BERT Embedding Similarity,MPNET Embedding Similarity,Classification Explainer (MSP),Random Selection
73.0,53.0,79.0,6.0
0.365,0.265,0.395,0.03
0.0,0.0,0.0,1.0
0.031,1.0,0.006,0.0
1.0,0.031,0.538,0.0
0.538,0.006,1.0,0.0
62.0,129.0,74.0,3.0
0.31,0.645,0.37,0.015
0.0,0.0,0.0,1.0
0.0,1.0,0.0,0.0
1.0,0.0,0.206,0.0
0.206,0.0,1.0,0.0
11.0,1.0,37.0,2.0
0.055,0.005,0.185,0.01
0.011,0.563,0.0,1.0
0.003,1.0,0.0,0.563
1.0,0.003,0.0,0.011
0.0,0.0,1.0,0.0

